Digital and Cloud Forensic Challenges

Digital forensics and cloud forensics are increasingly important fields that face a range of challenges. This study aims to assess the general challenges faced in these fields. A literature review was conducted to identify the major challenges in digital and cloud forensics, including data acquisition, data analysis, data preservation, privacy concerns, and legal issues. The challenges were analyzed in detail, considering the reasons why they are challenges, the impact they have on digital and cloud forensics, and any potential solutions. The study concludes that the challenges faced in digital and cloud forensics are significant and varied, and that addressing these challenges is critical for the effective and efficient use of digital and cloud forensics in investigations. This study provides a valuable overview of the current state of digital and cloud forensic challenges and can help guide future research in this important field.

==> data/data-optimized.csv <==
throughput, latency, remark
2,	5.2,	no real data
4,	5.4,	no real data
6,	6.1,	no real data
8,	6.2,	no real data
10,	7.5, 	no real data
12,	8.4,	no real data
14,	11.5,	no real data
16, 16.3,	no real data

==> data/data-unoptimized.csv <==
throughput, latency, remark
2,	4.5,	no real data
4,	4.4,	no real data
6,	5.2,	no real data
8,	8.2,	no real data
10,	31.2, 	no real data

